Rateless Autoencoder Codes: Trading off Decoding Delay and Reliability

Most of today's communication systems are designed to target reliable message recovery after receiving the entire encoded message (codeword). However, in many practical scenarios, the transmission process may be interrupted before receiving the complete codeword. This paper proposes a novel rateless autoencoder (AE)-based code design suitable for decoding the transmitted message before the noisy codeword is fully received. Using particular dropout strategies applied during the training process, rateless AE codes allow to trade off between decoding delay and reliability, providing a graceful improvement of the latter with each additionally received codeword symbol. The proposed rateless AEs significantly outperform the conventional AE designs for scenarios where it is desirable to trade off reliability for lower decoding delay.

==> Tikz/Scen1(24_12)/Avg/avg_conv_005_08.txt <==
x       y
1       0.240691600000000
2       0.140920650000000
3       0.0803376000000000
4       0.0490407500000000
5       0.0341145000000000
6       0.0259618000000000
7       0.0207324500000000

==> Tikz/Scen1(24_12)/Avg/avg_conv_025.txt <==
x       y
1       0.444481250000000
2       0.342736750000000
3       0.260405750000000
4       0.198956250000000
5       0.154853750000000
6       0.122946500000000
7       0.0997860000000000

==> Tikz/Scen1(24_12)/Avg/avg_conv_08_005.txt <==
x       y
1       0.647275850000000
2       0.561774600000000
3       0.478145450000000
4       0.402142100000000
5       0.337392150000000
6       0.283430300000000
7       0.240902250000000

==> Tikz/Scen1(24_12)/Avg/avg_ra_005_08.txt <==
x       y
1       0.227783800000000
2       0.122162300000000
3       0.0575416000000000
4       0.0246206500000000
5       0.0103279500000000
6       0.00432710000000000
7       0.00178765000000000

==> Tikz/Scen1(24_12)/Avg/avg_ra_025.txt <==
x       y
1       0.379017750000000
2       0.250336500000000
3       0.146583500000000
4       0.0749367500000000
5       0.0332342500000000
6       0.0126532500000000
7       0.00411575000000000

==> Tikz/Scen1(24_12)/Avg/avg_ra_08_005.txt <==
x       y
1       0.549908300000000
2       0.408219800000000
3       0.268991250000000
4       0.152130650000000
5       0.0706519000000000
6       0.0265594500000000
7       0.00774540000000000

==> Tikz/Scen1(24_12)/LD_BER/c3db.txt <==
x       y
4   0.563029000000000	
5   0.488381000000000	
6   0.416964000000000	
7   0.343665000000000	
8   0.275362000000000	
9   0.210119000000000	
10  0.154337000000000	
11  0.106044000000000	
12  0.0662580000000000	
13  0.0283410000000000

==> Tikz/Scen1(24_12)/LD_BER/c5db.txt <==
x       y
4   0.417293000000000	
5   0.332749000000000	
6   0.259261000000000	
7   0.192162000000000	
8   0.133877000000000	
9   0.0865480000000000	
10  0.0515470000000000	
11  0.0264140000000000	
12  0.0107920000000000
13  0.00122200000000000

==> Tikz/Scen1(24_12)/LD_BER/c7db.txt <==
x       y
4   0.308540000000000	
5   0.227825000000000	
6   0.163304000000000	
7   0.108993000000000	
8   0.0668710000000000	
9   0.0366790000000000	
10  0.0182910000000000	
11  0.00692600000000000	
12  0.00159500000000000
13  1.20000000000000e-05

==> Tikz/Scen1(24_12)/LD_BER/ra3db.txt <==
x       y
4   0.359906000000000
5   0.334360000000000	
6   0.274606000000000	
7   0.208016000000000	
8   0.170347000000000	
9   0.127185000000000	
10  0.0865140000000000	
11  0.0642690000000000	
12  0.0420860000000000
13  0.0284850000000000



==> Tikz/Scen1(24_12)/LD_BER/ra5db.txt <==
x       y
4       0.133120000000000
5       0.105979000000000
6       0.0696650000000000
7       0.0387030000000000
8       0.0265020000000000
9       0.0148140000000000
10      0.0075120000000000
11      0.00519500000000000
12      0.00305700000000000
13       0.00123200000000000


==> Tikz/Scen1(24_12)/LD_BER/ra7db.txt <==
x       y
4       0.0307800000000000
5       0.0209900000000000
6       0.0106610000000000
7       0.00416900000000000
8       0.00224000000000000
9       0.00091042500000000000
10       0.000282000000000000
11      0.000153000000000000
12      0.00007556000000000000
13       1.50000000000000e-05


==> Tikz/Scen1(24_12)/LD_SNR/ld_4_conv.txt <==
x       y
1       0.708560000000000
2       0.629015000000000
3       0.546287000000000
4       0.466983000000000
5       0.396770000000000
6       0.336470000000000
7       0.288221000000000

==> Tikz/Scen1(24_12)/LD_SNR/ld_6_conv.txt <==
x       y
1       0.351192000000000
2       0.231551000000000
3       0.140014000000000
4       0.0795400000000000
5       0.0445450000000000
6       0.0254100000000000
7       0.0153250000000000

==> Tikz/Scen1(24_12)/LD_SNR/ld_7_conv.txt <==
x       y
1       0.178981000000000
2       0.0810610000000000
3       0.0283410000000000
4       0.00703000000000000
5       0.00122200000000000
6       0.000136000000000000
7       1.20000000000000e-05

==> Tikz/Scen1(24_12)/LD_SNR/ra_ld4_005_08.txt <==
x       y
1       0.627429000000000
2       0.496788000000000
3       0.359906000000000
4       0.232278000000000
5       0.133120000000000
6       0.0672160000000000
7       0.0307800000000000

==> Tikz/Scen1(24_12)/LD_SNR/ra_ld4_025.txt <==
x       y
1       0.606978000000000
2       0.468764000000000
3       0.325448000000000
4       0.194931000000000
5       0.0994320000000000
6       0.0420350000000000
7       0.0147380000000000

==> Tikz/Scen1(24_12)/LD_SNR/ra_ld4_08_005.txt <==
x       y
1       0.593939000000000
2       0.451352000000000
3       0.304812000000000
4       0.176388000000000
5       0.0835070000000000
6       0.0318460000000000
7       0.00938900000000000

==> Tikz/Scen1(24_12)/LD_SNR/ra_ld6_005_08.txt <==
x       y
1       0.295563000000000
2       0.167197000000000
3       0.0759070000000000
4       0.0270940000000000
5       0.00751200000000000
6       0.00160400000000000
7       0.000282000000000000

==> Tikz/Scen1(24_12)/LD_SNR/ra_ld6_025.txt <==
x       y
1       0.288562000000000
2       0.160029000000000
3       0.0707320000000000
4       0.0243870000000000
5       0.00622300000000000
6       0.00121800000000000
7       0.000158000000000000

==> Tikz/Scen1(24_12)/LD_SNR/ra_ld6_08_005.txt <==
x       y
1       0.343560000000000
2       0.208437000000000
3       0.105550000000000
4       0.0431480000000000
5       0.0142030000000000
6       0.00375800000000000
7       0.000832000000000000

==> Tikz/Scen1(24_12)/LD_SNR/ra_ld7_005_08.txt <==
x       y
1       0.180276000000000
2       0.0814120000000000
3       0.0284850000000000
4       0.00711800000000000
5       0.00123200000000000
6       0.000160000000000000
7       1.50000000000000e-05

==> Tikz/Scen1(24_12)/LD_SNR/ra_ld7_025.txt <==
x       y
1       0.187792000000000
2       0.0875150000000000
3       0.0316460000000000
4       0.00836200000000000
5       0.00163900000000000
6       0.000230000000000000
7       2.60000000000000e-05

==> Tikz/Scen1(24_12)/LD_SNR/ra_ld7_08_005.txt <==
x       y
1       0.275616000000000
2       0.154195000000000
3       0.0714350000000000
4       0.0264610000000000
5       0.00772900000000000
6       0.00199500000000000
7       0.000406000000000000

==> Tikz/Scen1/AVG/avg_conv_005_08.txt <==
x           y
1           0.149203000000000
2           0.0953188000000000
3           0.0571764000000000
4           0.0329167500000000
5           0.0194002000000000
6           0.0122685500000000
7           0.00849440000000000

==> Tikz/Scen1/AVG/avg_conv_01_04.txt <==
x           y
1           0.207754200000000
2           0.148464700000000
3           0.101874700000000
4           0.0677192000000000
5           0.0448957000000000
6           0.0301895000000000
7           0.0210150000000000

==> Tikz/Scen1/AVG/avg_conv_025.txt <==
x				y		    			
1            0.259415500000000
2            0.197908750000000
3            0.146687750000000
4            0.106239500000000
5            0.0764527500000000
6            0.0553185000000000
7            0.0407892500000000

==> Tikz/Scen1/AVG/avg_conv_04_01.txt <==
x				y		    			
1           0.311076800000000
2           0.247352800000000
3           0.191500800000000
4           0.144759800000000
5           0.108009800000000
6           0.0804475000000000
7           0.0605635000000000

==> Tikz/Scen1/AVG/avg_conv_08_005.txt <==
x           y
1           0.386705900000000
2           0.323152450000000
3           0.263502250000000
4           0.210458850000000
5           0.165179250000000
6           0.128754750000000
7           0.100619650000000

==> Tikz/Scen1/AVG/avg_ra_005_08.txt <==
x           y
1           0.144797450000000
2           0.0898348000000000
3           0.0509424000000000
4           0.0264118500000000
5           0.0126757500000000
6           0.00589245000000000
7           0.00274495000000000

==> Tikz/Scen1/AVG/avg_ra_01_04.txt <==
x           y
1           0.193308900000000
2           0.131470100000000
3           0.0826948000000000
4           0.0478115000000000
5           0.0255278000000000
6           0.0127872000000000
7           0.00602980000000000

==> Tikz/Scen1/AVG/avg_ra_025.txt <==
x           y
1           0.235224000000000
2           0.168817500000000
3           0.113234750000000
4           0.0698707500000000
5           0.0396810000000000
6           0.0203927500000000
7           0.00935925000000000

==> Tikz/Scen1/AVG/avg_ra_04_01.txt <==
x       y
1       0.277789100000000
2       0.208109600000000
3       0.145942000000000
4       0.0942865000000000
5       0.0560941000000000
6       0.0301820000000000
7       0.0148880000000000

==> Tikz/Scen1/AVG/avg_ra_08_005.txt <==
x           y
1           0.339415350000000
2           0.264583200000000
3           0.193324250000000
4           0.130907050000000
5           0.0802041000000000
6           0.0439061000000000
7           0.0208307500000000

==> Tikz/Scen1/LD_BER/c3db.txt <==
x       y
4       0.300784000000000	
5       0.171534000000000	
6       0.0828370000000000	
7       0.0315960000000000

==> Tikz/Scen1/LD_BER/c5db.txt <==
x       y
4       0.194262000000000	
5       0.0838440000000000	
6       0.0238130000000000	
7       0.00389200000000000

==> Tikz/Scen1/LD_BER/c7db.txt <==
x       y
4       0.120750000000000	
5       0.0379860000000000	
6       0.00425600000000000	
7       0.000165000000000000

==> Tikz/Scen1/LD_BER/ra3db.txt <==
x       y
4   	0.241088000000000	
5       0.134848000000000	
6       0.0673200000000000	
7       0.0317670000000000

==> Tikz/Scen1/LD_BER/ra5db.txt <==
x       y
4       0.116242000000000	
5       0.0455830000000000	
6       0.0141730000000000	
7       0.00395900000000000

==> Tikz/Scen1/LD_BER/ra7db.txt <==
x       y
4       0.0400480000000000	
5       0.00928300000000000	
6       0.00143200000000000	
7       0.000169000000000000

==> Tikz/Scen1/LD_SNR/ld_4_conv.txt <==
x           y  
1           0.426482000000000
2           0.362748000000000
3           0.300784000000000
4           0.244160000000000
5           0.194262000000000
6           0.153154000000000
7           0.120750000000000

==> Tikz/Scen1/LD_SNR/ld_6_conv.txt <==
x           y
1           0.195208000000000
2           0.133261000000000
3           0.0828370000000000
4           0.0465220000000000
5           0.0238130000000000
6           0.0107170000000000
7           0.00425600000000000

==> Tikz/Scen1/LD_SNR/ld_7_conv.txt <==
x           y
1           0.116746000000000
2           0.0654320000000000
3           0.0315960000000000
4           0.0124570000000000
5           0.00389200000000000
6           0.000892000000000000
7           0.000165000000000000

==> Tikz/Scen1/LD_SNR/ra_ld4_005_08.txt <==
x           y
1           0.387038000000000
2           0.312278000000000
3           0.241088000000000
4           0.173966000000000
5           0.116242000000000
6           0.0712550000000000
7           0.0400480000000000

==> Tikz/Scen1/LD_SNR/ra_ld4_025.txt <==
x           y
1           0.374949000000000
2           0.298437000000000
3           0.225021000000000
4           0.157189000000000
5           0.100411000000000
6           0.0579100000000000
7           0.0290300000000000

==> Tikz/Scen1/LD_SNR/ra_ld4_08_005.txt <==
x           y
1           0.368903000000000
2           0.292329000000000
3           0.217125000000000
4           0.149474000000000
5           0.0930000000000000
6           0.0516000000000000
7           0.0247980000000000

==> Tikz/Scen1/LD_SNR/ra_ld6_005_08.txt <==
x           y
1           0.179501000000000
2           0.116317000000000
3           0.0673200000000000
4           0.0335810000000000
5           0.0141730000000000
6           0.00488500000000000
7           0.00143200000000000

==> Tikz/Scen1/LD_SNR/ra_ld6_025.txt <==
x           y
1           0.177840000000000
2           0.114258000000000
3           0.0656300000000000
4           0.0324810000000000
5           0.0134610000000000
6           0.00447000000000000
7           0.00127600000000000    

==> Tikz/Scen1/LD_SNR/ra_ld6_08_005.txt <==
x           y
1           0.196269000000000
2           0.131250000000000
3           0.0793060000000000
4           0.0429250000000000
5           0.0202170000000000
6           0.00851100000000000
7           0.00305200000000000

==> Tikz/Scen1/LD_SNR/ra_ld7_005_08.txt <==
x           y
1           0.117400000000000
2           0.0658420000000000
3           0.0317670000000000
4           0.0127790000000000
5           0.00395900000000000
6           0.000921000000000000
7           0.000169000000000000

==> Tikz/Scen1/LD_SNR/ra_ld7_025.txt <==
x           y
1           0.125716000000000
2           0.0729090000000000
3           0.0370480000000000
4           0.0155180000000000
5           0.00546400000000000
6           0.00145700000000000
7           0.000284000000000000

==> Tikz/Scen1/LD_SNR/ra_ld7_08_005.txt <==
x           y
1           0.156164000000000
2           0.0983460000000000
3           0.0554930000000000
4           0.0270140000000000
5           0.0118650000000000
6           0.00415900000000000
7           0.00125100000000000

==> Tikz/Scen1/Norm/ld_4_conv.txt <==
x       y
1       0.426482000000000
2       0.362748000000000
3       0.300784000000000
4       0.244160000000000
5       0.194262000000000
6       0.153154000000000
7       0.120750000000000

==> Tikz/Scen1/Norm/ld_6_conv.txt <==
x       y
1       0.195208000000000
2       0.133261000000000
3       0.0828370000000000
4       0.0465220000000000
5       0.0238130000000000
6       0.0107170000000000
7       0.00425600000000000

==> Tikz/Scen1/Norm/ld_7_conv.txt <==
x       y
1       0.115642000000000
2       0.0648290000000000
3       0.0312220000000000
4       0.0123130000000000
5       0.00366400000000000
6       0.000841000000000000
7       0.000143000000000000

==> Tikz/Scen1/Norm/ra_ld4_005_08.txt <==
x       y
1       0.297577000000000
2       0.224588000000000
3       0.157363000000000
4       0.101133000000000
5       0.0593940000000000
6       0.0311010000000000
7       0.0144040000000000

==> Tikz/Scen1/Norm/ra_ld4_025.txt <==
x       y
1       0.218955000000000
2       0.151075000000000
3       0.0953840000000000
4       0.0531370000000000
5       0.0257760000000000
6       0.0108830000000000
7       0.00380500000000000

==> Tikz/Scen1/Norm/ra_ld4_08_005.txt <==
x       y
1       0.185704000000000
2       0.121855000000000
3       0.0716360000000000
4       0.0368700000000000
5       0.0160590000000000
6       0.00578900000000000
7       0.00164700000000000

==> Tikz/Scen1/Norm/ra_ld6_005_08.txt <==
x       y
1       0.135647000000000
2       0.0806210000000000
3       0.0413440000000000
4       0.0176920000000000
5       0.00616100000000000
6       0.00163200000000000
7       0.000320000000000000

==> Tikz/Scen1/Norm/ra_ld6_025.txt <==
x       y
1       0.163515000000000
2       0.102944000000000
3       0.0575640000000000
4       0.0278420000000000
5       0.0112580000000000
6       0.00355000000000000
7       0.000889000000000000

==> Tikz/Scen1/Norm/ra_ld6_08_005.txt <==
x       y
1       0.185768000000000
2       0.121954000000000
3       0.0712790000000000
4       0.0367850000000000
5       0.0157850000000000
6       0.00568400000000000
7       0.00159500000000000

==> Tikz/Scen1/Norm/ra_ld7_005_08.txt <==
x       y
1       0.132738000000000
2       0.0782840000000000
3       0.0398910000000000
4       0.0169450000000000
5       0.00593800000000000
6       0.00146400000000000
7       0.000292000000000000

==> Tikz/Scen1/Norm/ra_ld7_025.txt <==
x       y
1       0.162851000000000
2       0.103161000000000
3       0.0576880000000000
4       0.0279740000000000
5       0.0112290000000000
6       0.00361500000000000
7       0.000900000000000000

==> Tikz/Scen1/Norm/ra_ld7_08_005.txt <==
x       y
1       0.185474000000000
2       0.122009000000000
3       0.0720790000000000
4       0.0369490000000000
5       0.0160730000000000
6       0.00560900000000000
7       0.00156400000000000

==> Tikz/Scen1/Norm_ld_ber/c3db.txt <==
x       y
4       0.575745000000000	
5       0.355579000000000	
6       0.161926000000000	
7       0.0346190000000000

==> Tikz/Scen1/Norm_ld_ber/c5db.txt <==
x       y
4       0.433929000000000	
5       0.205169000000000	
6       0.0779430000000000	
7       0.00194000000000000

==> Tikz/Scen1/Norm_ld_ber/c7db.txt <==
x       y
4      0.327664000000000	
5      0.122270000000000	
6      0.04526040000000000	
7      3.80000000000000e-05

==> Tikz/Scen1/Norm_ld_ber/ra3db.txt <==
x       y
4       0.134105000000000	
5       0.0655480000000000	
6       0.0644490000000000	
7       0.0637510000000000

==> Tikz/Scen1/Norm_ld_ber/ra5db.txt <==
x       y
4       0.0238050000000000	
5       0.00637900000000000	
6       0.00623400000000000	
7       0.00619100000000000

==> Tikz/Scen1/Norm_ld_ber/ra7db.txt <==
x       y
4       0.00225300000000000	
5       0.000238000000000000	
6       0.000223000000000000	
7       0.000218000000000000

==> Tikz/Scen2/Avg/c_avg_005_08.txt <==
x       y
1       0.150186200000000
2       0.0974679500000000
3       0.0598378000000000
4       0.0356586000000000
5       0.0224342000000000
6       0.0153552000000000
7       0.0120688500000000

==> Tikz/Scen2/Avg/c_avg_01_04.txt <==
x       y
1       0.210934200000000
2       0.153186600000000
3       0.107855300000000
4       0.0740092000000000
5       0.0519118000000000
6       0.0372505000000000
7       0.0290677000000000

==> Tikz/Scen2/Avg/c_avg_025.txt <==
x       y
1       0.266440750000000
2       0.207462750000000
3       0.158826750000000
4       0.119446000000000
5       0.0917215000000000
6       0.0710072500000000
7       0.0587960000000000

==> Tikz/Scen2/Avg/c_avg_04_01.txt <==
x       y
1       0.321947300000000
2       0.261738900000000
3       0.209798200000000
4       0.164882800000000
5       0.131531200000000
6       0.104764000000000
7       0.0885243000000000

==> Tikz/Scen2/Avg/c_avg_08_005.txt <==
x       y
1       0.405254550000000
2       0.347136500000000
3       0.294442850000000
4       0.245387400000000
5       0.207313100000000
6       0.173064750000000
7       0.152059150000000

==> Tikz/Scen2/Avg/ra_005_08.txt <==
x       y
1       0.148531450000000
2       0.0947361500000000
3       0.0564560000000000
4       0.0321619500000000
5       0.0185492000000000
6       0.0121022500000000
7       0.00858455000000000

==> Tikz/Scen2/Avg/ra_01_04.txt <==
x       y
1       0.198348200000000
2       0.138077500000000
3       0.0908069000000000
4       0.0563278000000000
5       0.0347733000000000
6       0.0226630000000000
7       0.0163260000000000

==> Tikz/Scen2/Avg/ra_025.txt <==
x       y
1       0.250047250000000
2       0.188228000000000
3       0.133403750000000
4       0.0926515000000000
5       0.0638145000000000
6       0.0463400000000000
7       0.0371602500000000

==> Tikz/Scen2/Avg/ra_04_01.txt <==
x       y
1       0.301871900000000
2       0.234518700000000
3       0.175985800000000
4       0.128280300000000
5       0.0947592000000000
6       0.0672129000000000
7       0.0503531000000000

==> Tikz/Scen2/Avg/ra_08_005.txt <==
x       y
1       0.390546700000000
2       0.328350700000000
3       0.270647650000000
4       0.218819750000000
5       0.169613350000000
6       0.138091600000000
7       0.121260150000000

==> Tikz/Scen2/LD_BER/c3db.txt <==
x       y
4       0.338017000000000	
5       0.183295000000000	
6       0.0820340000000000	
7       0.0319610000000000

==> Tikz/Scen2/LD_BER/c5db.txt <==
x       y
4       0.245687000000000	
5       0.0940710000000000	
6       0.0232230000000000	
7       0.00390500000000000

==> Tikz/Scen2/LD_BER/c7db.txt <==
x       y
4       0.183921000000000	
5       0.0471840000000000	
6       0.00392800000000000	
7       0.000151000000000000

==> Tikz/Scen2/LD_BER/ra_3db.txt <==
x       y
4       0.304679000000000	
5       0.138556000000000	
6       0.0666740000000000	
7       0.0315640000000000

==> Tikz/Scen2/LD_BER/ra_5db.txt <==
x       y
4       0.192539000000000	
5       0.0484560000000000	
6       0.0142740000000000	
7       0.00386500000000000

==> Tikz/Scen2/LD_BER/ra_7db.txt <==
x       y
4       0.135824000000000	
5       0.0114980000000000	
6       0.00132800000000000	
7       0.000114000000000000

==> Tikz/Scen2/LD_SNR/ld_4_conv.txt <==
x       y
1       0.448856000000000
2       0.391489000000000
3       0.338017000000000
4       0.286466000000000
5       0.245687000000000
6       0.207448000000000
7       0.183921000000000

==> Tikz/Scen2/LD_SNR/ld_6_conv.txt <==
x       y
1       0.194166000000000
2       0.131983000000000
3       0.0820340000000000
4       0.0456980000000000
5       0.0232230000000000
6       0.0101750000000000
7       0.00392800000000000

==> Tikz/Scen2/LD_SNR/ld_7_conv.txt <==
x       y
1       0.116253000000000
2       0.0658350000000000
3       0.0319610000000000
4       0.0126460000000000
5       0.00390500000000000
6       0.000860000000000000
7       0.000151000000000000

==> Tikz/Scen2/LD_SNR/ra_ld4_005_08.txt <==
x       y
1       0.429861000000000
2       0.367070000000000
3       0.304679000000000
4       0.239848000000000
5       0.192539000000000
6       0.157939000000000
7       0.135824000000000

==> Tikz/Scen2/LD_SNR/ra_ld4_025.txt <==
x       y
1       0.429308000000000
2       0.368414000000000
3       0.296504000000000
4       0.238308000000000
5       0.188145000000000
6       0.154297000000000
7       0.135644000000000

==> Tikz/Scen2/LD_SNR/ra_ld4_08_005.txt <==
x       y
1       0.433076000000000
2       0.371319000000000
3       0.312340000000000
4       0.257577000000000
5       0.202436000000000
6       0.167177000000000
7       0.148310000000000

==> Tikz/Scen2/LD_SNR/ra_ld6_005_08.txt <==
x       y
1       0.179677000000000
2       0.116003000000000
3       0.0666740000000000
4       0.0333500000000000
5       0.0142740000000000  
6       0.00501300000000000
7       0.00132800000000000

==> Tikz/Scen2/LD_SNR/ra_ld6_025.txt <==
x       y
1       0.180260000000000
2       0.116441000000000
3       0.0672470000000000
4       0.0337820000000000
5       0.0144120000000000
6       0.00506600000000000
7       0.00132700000000000

==> Tikz/Scen2/LD_SNR/ra_ld6_08_005.txt <==
x       y
1       0.188838000000000
2       0.125476000000000
3       0.0750150000000000
4       0.0404340000000000
5       0.0190480000000000
6       0.00821300000000000
7       0.00302000000000000

==> Tikz/Scen2/LD_SNR/ra_ld7_005_08.txt <==
x       y
1       0.116142000000000
2       0.0653210000000000
3       0.0315640000000000
4       0.0125000000000000
5       0.00386500000000000
6       0.000841000000000000
7       0.000114000000000000

==> Tikz/Scen2/LD_SNR/ra_ld7_025.txt <==
x       y
1       0.116225000000000
2       0.0658280000000000
3       0.0318330000000000
4       0.0124890000000000
5       0.00389000000000000
6       0.000893000000000000
7       0.000143000000000000

==> Tikz/Scen2/LD_SNR/ra_ld7_08_005.txt <==
x       y
1       0.123836000000000
2       0.0722760000000000
3       0.0372140000000000
4       0.0158370000000000
5       0.00599100000000000
6       0.00171100000000000
7       0.000443000000000000

==> Tikz/Scen3/Avg/c_005_08.txt <==
x       y
1       0.152530100000000
2       0.100945100000000
3       0.0648497000000000
4       0.0421226500000000
5       0.0292472500000000
6       0.0229657000000000
7       0.0194298000000000

==> Tikz/Scen3/Avg/c_01_04.txt <==
x       y
1       0.218515500000000
2       0.164031100000000
3       0.123908500000000
4       0.0931439000000000
5       0.0717011000000000
6       0.0598762000000000
7       0.0511289000000000

==> Tikz/Scen3/Avg/c_025_avg.txt <==
x       y
1       0.275515500000000
2       0.220943500000000
3       0.178754000000000
4       0.144881500000000
5       0.119562500000000
6       0.103154250000000
7       0.0909692500000000

==> Tikz/Scen3/Avg/c_04_01.txt <==
x       y
1       0.332515500000000
2       0.277855900000000
3       0.233599500000000
4       0.196619100000000
5       0.167423900000000
6       0.146432300000000
7       0.130809600000000

==> Tikz/Scen3/Avg/c_08_005.txt <==
x       y
1       0.412283900000000
2       0.363060500000000
3       0.314364600000000
4       0.280437450000000
5       0.250572250000000
6       0.222131550000000
7       0.202401350000000

==> Tikz/Scen3/Avg/ra_005_08.txt <==
x       y
1       0.150958650000000
2       0.0902119000000000
3       0.05919071500000000
4       0.03792885500000000
5       0.02704716000000000
6       0.021512463500000000
7       0.01804407000000000

==> Tikz/Scen3/Avg/ra_01_04.txt <==
x       y
1       0.219120400000000
2       0.162401600000000
3       0.120773600000000
4       0.0887577000000000
5       0.0644812000000000
6       0.0542635000000000
7       0.0486418000000000

==> Tikz/Scen3/Avg/ra_025.txt <==
x       y
1       0.266906250000000
2       0.209472500000000
3       0.158013250000000
4       0.129256250000000
5       0.107062250000000
6       0.0950123750000000
7       0.0813557500000000

==> Tikz/Scen3/Avg/ra_04_01.txt <==
x       y
1       0.328902300000000
2       0.267362600000000
3       0.219170400000000
4       0.191001100000000
5       0.152393200000000
6       0.137559200000000
7       0.119261200000000

==> Tikz/Scen3/Avg/ra_08_005.txt <==
x       y
1       0.376450700000000
2       0.329575550000000
3       0.291400000000000
4       0.2528647700000000
5       0.219108250000000
6       0.192993231400000000
7       0.172992128400000000

==> Tikz/Scen3/c_005_08.txt <==
x       y
1       0.256880400000000
2       0.154492700000000
3       0.0889559500000000
4       0.0556021500000000
5       0.0401609500000000
6       0.0309311500000000
7       0.0260542500000000

==> Tikz/Scen3/c_025.txt <==
x       y
1       0.457316500000000
2       0.355513750000000
3       0.272819250000000
4       0.215926500000000
5       0.176020000000000
6       0.143238000000000
7       0.122848000000000

==> Tikz/Scen3/c_08_005.txt <==
x       y
1       0.651087900000000
2       0.565623250000000
3       0.481937500000000
4       0.418705150000000
5       0.363469750000000
6       0.314585650000000
7       0.277666150000000

==> Tikz/Scen3/ra_005_08.txt <==
x       y
1       0.254438600000000
2       0.150405300000000
3       0.0845489500000000
4       0.0491303000000000
5       0.0328528000000000
6       0.0242661500000000
7       0.0189282000000000

==> Tikz/Scen3/ra_025.txt <==
x       y
1       0.440628750000000
2       0.326729500000000
3       0.235959000000000
4       0.168061750000000
5       0.123034500000000
6       0.0893885000000000
7       0.0676622500000000

==> Tikz/Scen3/ra_08_005.txt <==
x       y
1       0.633478050000000
2       0.533965950000000
3       0.429218200000000
4       0.340049450000000
5       0.263481700000000
6       0.210084550000000
7       0.180353000000000
